Algebraic Theory of Quantum Synchronization and Limit Cycles under Dissipation

Synchronization is a phenomenon where interacting particles lock their motion and display non-trivial dynamics. Despite intense efforts studying synchronization in systems without clear classical limits, no comprehensive theory has been found. We develop such a general theory based on novel necessary and sufficient algebraic criteria for persistently oscillating eigenmodes (limit cycles) of time-independent quantum master equations. We show these eigenmodes must be quantum coherent and give an exact analytical solution for all such dynamics in terms of a dynamical symmetry algebra. Using our theory, we study both stable synchronization and metastable/transient synchronization. We use our theory to fully characterise spontaneous synchronization of autonomous systems. Moreover, we give compact algebraic criteria that may be used to prove absence of synchronization. We demonstrate synchronization in several systems relevant for various fermionic cold atom experiments.

==> diagram.tikz <==
\documentclass{minimal}

\usepackage{pgf}
\usepackage{tikz}
\usepackage[utf8]{inputenc}
\usetikzlibrary{arrows,automata}
\usetikzlibrary{positioning}

\tikzset{
    state/.style={
           rectangle,
           rounded corners,
           draw=black, very thick,
           minimum height=2em,
           inner sep=2pt,
           text centered,
           },
}

\begin{document}

\begin{tikzpicture}[->,>=stealth']

 % Position of QUERY 
 % Use previously defined 'state' as layout (see above)
 % use tabular for content to get columns/rows
 % parbox to limit width of the listing
 \node[state,
  text width=3cm] (synch) 
 {\begin{tabular}{l}
    $\langle O_j(t) \rangle = \langle O_k(t) \rangle$
 \end{tabular}};
  
 % State: ACK with different content
 \node[state,    	% layout (defined above)
  text width=2.5cm, 	% max text width
  xshift=2cm,		% move 2cm in y
  below of=synch, 	% Position is to the right of QUERY
  node distance=1.5cm, 	% distance to QUERY
  anchor=center] (stable) 	% posistion relative to the center of the 'box'
 {%
 \begin{tabular}{c} 	% content
 \textbf{Stable}
 \end{tabular}
 };
 
 % STATE QUERYREP
 \node[state,
  below of=synch,
  xshift=-2cm,
  anchor=center,node distance=1.5cm,
  text width=2.5cm] (meta) 
 {%
 \begin{tabular}{c}
  \textbf{Meta-Stable}\\
 \end{tabular}
 };

 % STATE EPC
 \node[state,
  below of=stable,
  node distance=1.5cm,
  anchor=center,
  text width=2.5cm] (rob1) 
 {%
 \begin{tabular}{c}
  \textbf{Robust}\\
 \end{tabular}
 };

 \node[state,
  below of=meta,
  node distance=1.5cm,
  anchor=center,
  text width=2.5cm] (rob2) 
 {%
 \begin{tabular}{c}
  \textbf{Robust}\\
 \end{tabular}
 };
 
  % STATE EPC
 \node[state,
  below of=rob1,
  node distance=1.5cm,
  anchor=center,
  text width=2.5cm] (comp1) 
 {%
 \begin{tabular}{c}
  \textbf{Complete}\\
 \end{tabular}
 };

 \node[state,
  below of=rob2,
  node distance=1.5cm,
  anchor=center,
  text width=2.5cm] (comp2) 
 {%
 \begin{tabular}{c}
  \textbf{Complete}\\
 \end{tabular}
 };
 
 % draw the paths and and print some Text below/above the graph
 \path (synch) 	edge[line width=0.25mm] node[anchor=center,right, xshift=0.2cm]{$\forall t\ge \tau$} (stable)
 (synch) edge[line width=0.25mm] node[anchor=centre,left, xshift=-0.2cm]{$\forall t \in [\tau, T],\ T>> \tau$} (meta)
 (stable) edge[line width=0.25mm] node[anchor=centre,right]{$O_j(t) = P_{j, k} O_k(t)P_{j,k}$}   (rob1)
 (rob1) edge[line width=0.25mm] node[anchor=centre,right]{$\forall O$} (comp1)
 (meta) edge[line width=0.25mm] node[anchor=centre,left]{$O_j(t) = P_{j, k} O_k(t)P_{j,k}$} (rob2)
 (rob2) edge[line width=0.25mm] node[anchor=centre,left]{$\forall O$}(comp2) ;
 
\end{tikzpicture}



\end{document}
